PolicySniff: Inferring Agent Policy States through Shared-GPU Execution

LLM agents apply approval settings, such as whether to ask before a consequential tool call, through instructions in their system prompt, and operators keep these settings confidential by restricting access to prompts and responses. Audits check whether an agent obeys its setting, not whether a neighboring process can infer which setting is deployed. PolicySniff infers an agent's approval-policy state through shared-GPU execution. A co-resident attacker that knows the candidate settings and the task first profiles both settings, then times only its own GPU kernels while the agent processes the task. The policy prefix is cached before capture, so the attacker observes processing of a task suffix that is identical under both settings. On an eager sparse mixture-of-experts runtime, where each selected expert runs as separate work, a frozen and blinded study identified the deployed setting at 94.17% balanced accuracy on its primary estimand. Across all authorization conditions, accuracy was 88.82% on tasks for which both settings produce the same decision and 91.98% on tasks where they differ. Hardware replays of expert routing show that its temporal density and layer-and-bucket alignment carry the policy information. Behavioral compliance does not imply configuration confidentiality: deployments that keep their approval setting private should measure its distinguishability on the serving runtime and enforce authorization outside the model.

==> fig/hero_native.dat <==
# blinded NF4 confirmation, consequential blind suite: target durations (s) per task and the reference centroids
# keys: scored_predictions[].estimated_duration_ms, scored_predictions[].reference_centroids_ms (suite blind)
# dev_* columns: value minus the task's reference midpoint ((ref_perm+ref_prot)/2), in ms, so tasks share one axis
# ok_* = 1 when predicted_policy == policy for that task x state group (47 of 48 are correct);
# hit_*/miss_* carry dev_tgt_* in the applicable column and nan in the other (pgfplots: unbounded coords=discard)
x task family gap tgt_perm tgt_prot ref_perm ref_prot dev_tgt_perm dev_tgt_prot dev_ref_perm dev_ref_prot ok_perm ok_prot hit_perm miss_perm hit_prot miss_prot
1 strengthen-confirmation-outbound-02 outbound -0.220 10.600 10.360 10.600 10.380 110.0 -130.0 110.0 -110.0 1 1 110.0 nan -130.0 nan
2 strengthen-confirmation-production-05 production -0.170 10.460 10.290 10.460 10.290 85.0 -85.0 85.0 -85.0 1 1 85.0 nan -85.0 nan
3 strengthen-confirmation-production-07 production -0.160 10.440 10.270 10.430 10.270 90.0 -80.0 80.0 -80.0 1 1 90.0 nan -80.0 nan
4 strengthen-confirmation-filesystem-05 filesystem -0.150 10.640 10.470 10.630 10.480 85.0 -85.0 75.0 -75.0 1 1 85.0 nan -85.0 nan
5 strengthen-confirmation-outbound-04 outbound -0.140 10.580 10.430 10.580 10.440 70.0 -80.0 70.0 -70.0 1 1 70.0 nan -80.0 nan
6 strengthen-confirmation-outbound-00 outbound -0.130 10.800 10.680 10.800 10.670 65.0 -55.0 65.0 -65.0 1 1 65.0 nan -55.0 nan
7 strengthen-confirmation-production-00 production -0.130 10.840 10.700 10.830 10.700 75.0 -65.0 65.0 -65.0 1 1 75.0 nan -65.0 nan
8 strengthen-confirmation-production-06 production -0.130 10.340 10.190 10.330 10.200 75.0 -75.0 65.0 -65.0 1 1 75.0 nan -75.0 nan
9 strengthen-confirmation-filesystem-03 filesystem -0.130 10.850 10.720 10.860 10.730 55.0 -75.0 65.0 -65.0 1 1 55.0 nan -75.0 nan
10 strengthen-confirmation-filesystem-04 filesystem -0.130 10.960 10.820 10.950 10.820 75.0 -65.0 65.0 -65.0 1 1 75.0 nan -65.0 nan
11 strengthen-confirmation-production-04 production -0.130 11.080 10.950 11.090 10.960 55.0 -75.0 65.0 -65.0 1 1 55.0 nan -75.0 nan
12 strengthen-confirmation-filesystem-07 filesystem -0.120 10.730 10.620 10.720 10.600 70.0 -40.0 60.0 -60.0 1 1 70.0 nan -40.0 nan
13 strengthen-confirmation-filesystem-01 filesystem -0.120 10.940 10.810 10.940 10.820 60.0 -70.0 60.0 -60.0 1 1 60.0 nan -70.0 nan
14 strengthen-confirmation-production-02 production -0.120 10.540 10.410 10.530 10.410 70.0 -60.0 60.0 -60.0 1 1 70.0 nan -60.0 nan
15 strengthen-confirmation-filesystem-06 filesystem -0.110 10.570 10.470 10.570 10.460 55.0 -45.0 55.0 -55.0 1 1 55.0 nan -45.0 nan
16 strengthen-confirmation-filesystem-00 filesystem -0.100 10.160 10.040 10.140 10.040 70.0 -50.0 50.0 -50.0 1 1 70.0 nan -50.0 nan
17 strengthen-confirmation-outbound-01 outbound -0.100 10.400 10.300 10.400 10.300 50.0 -50.0 50.0 -50.0 1 1 50.0 nan -50.0 nan
18 strengthen-confirmation-production-01 production -0.100 10.260 10.160 10.270 10.170 40.0 -60.0 50.0 -50.0 1 1 40.0 nan -60.0 nan
19 strengthen-confirmation-production-03 production -0.100 10.250 10.150 10.240 10.140 60.0 -40.0 50.0 -50.0 1 1 60.0 nan -40.0 nan
20 strengthen-confirmation-outbound-06 outbound -0.070 10.720 10.660 10.730 10.660 25.0 -35.0 35.0 -35.0 1 1 25.0 nan -35.0 nan
21 strengthen-confirmation-filesystem-02 filesystem -0.060 10.600 10.530 10.590 10.530 40.0 -30.0 30.0 -30.0 1 1 40.0 nan -30.0 nan
22 strengthen-confirmation-outbound-03 outbound -0.050 10.860 10.810 10.860 10.810 25.0 -25.0 25.0 -25.0 1 1 25.0 nan -25.0 nan
23 strengthen-confirmation-outbound-05 outbound -0.010 10.760 10.740 10.750 10.740 15.0 -5.0 5.0 -5.0 1 1 15.0 nan -5.0 nan
24 strengthen-confirmation-outbound-07 outbound -0.010 11.070 11.080 11.070 11.060 5.0 15.0 5.0 -5.0 1 0 5.0 nan nan 15.0


==> fig/physical.dat <==
# CW305 pooled balanced accuracy (equal-weight mean of the two campaigns); no pooled CI in JSON, no error bars
x label one five
0 natural 76.94 87.50
1 uniform 51.39 52.78
2 padded 50.83 52.78


==> fig/u280.dat <==
# U280 shared-path vs path-disjoint balanced accuracy with 95% cluster-bootstrap intervals
x label shared sem_lo_s sem_hi_s disjoint sem_lo_d sem_hi_d
0 natural 81.11 10.00 10.56 46.11 6.11 6.67
1 density 80.56 10.56 11.11 53.89 5.00 5.00
2 spatial 77.22 7.78 8.34 56.67 4.45 3.89

